Fast and Efficient Transformer-based Method for Bird's Eye View Instance Prediction

Accurate object detection and prediction are critical to ensure the safety and efficiency of self-driving architectures. Predicting object trajectories and occupancy enables autonomous vehicles to anticipate movements and make decisions with future information, increasing their adaptability and reducing the risk of accidents. Current State-Of-The-Art (SOTA) approaches often isolate the detection, tracking, and prediction stages, which can lead to significant prediction errors due to accumulated inaccuracies between stages. Recent advances have improved the feature representation of multi-camera perception systems through Bird's-Eye View (BEV) transformations, boosting the development of end-to-end systems capable of predicting environmental elements directly from vehicle sensor data. These systems, however, often suffer from high processing times and number of parameters, creating challenges for real-world deployment. To address these issues, this paper introduces a novel BEV instance prediction architecture based on a simplified paradigm that relies only on instance segmentation and flow prediction. The proposed system prioritizes speed, aiming at reduced parameter counts and inference times compared to existing SOTA architectures, thanks to the incorporation of an efficient transformer-based architecture. Furthermore, the implementation of the proposed architecture is optimized for performance improvements in PyTorch version 2.1. Code and trained models are available at https://github.com/miguelag99/Efficient-Instance-Prediction

==> notas_resultados.txt <==
#### pp sobre kitti base ####
----------- AP11 Results ------------

Pedestrian AP11@0.50, 0.50, 0.50:
bbox AP11:65.9180, 61.8881, 58.0193
bev  AP11:61.7737, 55.6540, 52.5186
3d   AP11:58.1840, 52.2018, 47.4385
aos  AP11:46.72, 44.70, 41.97
Pedestrian AP11@0.50, 0.25, 0.25:
bbox AP11:65.9180, 61.8881, 58.0193
bev  AP11:72.1756, 68.9265, 65.0733
3d   AP11:71.8310, 68.6954, 64.8432
aos  AP11:46.72, 44.70, 41.97
Cyclist AP11@0.50, 0.50, 0.50:
bbox AP11:86.5225, 71.0492, 68.7508
bev  AP11:84.4330, 65.7972, 62.3789
3d   AP11:82.5024, 62.1471, 60.1067
aos  AP11:85.41, 68.85, 66.20
Cyclist AP11@0.50, 0.25, 0.25:
bbox AP11:86.5225, 71.0492, 68.7508
bev  AP11:88.6199, 68.3676, 66.6728
3d   AP11:88.4233, 68.2737, 66.3383
aos  AP11:85.41, 68.85, 66.20
Car AP11@0.70, 0.70, 0.70:
bbox AP11:90.7277, 89.6505, 88.6442
bev  AP11:89.8827, 87.4293, 85.0109
3d   AP11:87.4387, 77.6669, 75.7613
aos  AP11:90.53, 89.22, 87.97
Car AP11@0.70, 0.50, 0.50:
bbox AP11:90.7277, 89.6505, 88.6442
bev  AP11:95.6574, 89.9741, 89.3436
3d   AP11:95.6143, 89.9276, 89.2266
aos  AP11:90.53, 89.22, 87.97

Overall AP11@easy, moderate, hard:
bbox AP11:81.0561, 74.1959, 71.8048
bev  AP11:78.6965, 69.6268, 66.6361
3d   AP11:76.0417, 64.0053, 61.1021
aos  AP11:74.22, 67.59, 65.38

----------- AP40 Results ------------

Pedestrian AP40@0.50, 0.50, 0.50:
bbox AP40:66.1888, 61.7943, 58.1480
bev  AP40:61.4530, 55.5837, 51.1633
3d   AP40:57.2824, 51.0086, 46.4419
aos  AP40:44.12, 41.73, 39.16
Pedestrian AP40@0.50, 0.25, 0.25:
bbox AP40:66.1888, 61.7943, 58.1480
bev  AP40:72.9936, 69.4077, 65.6534
3d   AP40:72.7813, 69.1348, 65.3617
aos  AP40:44.12, 41.73, 39.16
Cyclist AP40@0.50, 0.50, 0.50:
bbox AP40:90.0226, 71.9214, 69.2643
bev  AP40:87.7514, 66.5960, 62.6989
3d   AP40:83.9023, 62.7901, 59.5026
aos  AP40:88.73, 69.48, 66.49
Cyclist AP40@0.50, 0.25, 0.25:
bbox AP40:90.0226, 71.9214, 69.2643
bev  AP40:90.5513, 69.5194, 67.0208
3d   AP40:90.3546, 69.3972, 66.6056
aos  AP40:88.73, 69.48, 66.49
Car AP40@0.70, 0.70, 0.70:
bbox AP40:95.9000, 92.5782, 89.8566
bev  AP40:92.5827, 88.5021, 85.7509
3d   AP40:88.5228, 79.2679, 76.3188
aos  AP40:95.67, 92.09, 89.14
Car AP40@0.70, 0.50, 0.50:
bbox AP40:95.9000, 92.5782, 89.8566
bev  AP40:97.5578, 95.0422, 92.3841
3d   AP40:97.5246, 94.9207, 92.1827
aos  AP40:95.67, 92.09, 89.14

Overall AP40@easy, moderate, hard:
bbox AP40:84.0371, 75.4313, 72.4229
bev  AP40:80.5957, 70.2273, 66.5377
3d   AP40:76.5692, 64.3555, 60.7544
aos  AP40:76.17, 67.77, 64.93


#### pp sobre shift base ####

----------- AP11 Results ------------

Pedestrian AP11@0.50, 0.50, 0.50:
bbox AP11:8.0902, 7.4506, 7.4506
bev  AP11:11.1014, 10.4791, 10.4791
3d   AP11:9.0909, 9.0909, 9.0909
aos  AP11:4.45, 3.94, 3.94
Pedestrian AP11@0.50, 0.25, 0.25:
bbox AP11:8.0902, 7.4506, 7.4506
bev  AP11:12.5093, 12.2123, 12.2123
3d   AP11:12.1733, 12.2123, 12.2123
aos  AP11:4.45, 3.94, 3.94
Cyclist AP11@0.50, 0.50, 0.50:
bbox AP11:57.0752, 56.8762, 56.8762
bev  AP11:53.6004, 60.5625, 60.5625
3d   AP11:30.9076, 38.5002, 38.5002
aos  AP11:22.05, 21.39, 21.39
Cyclist AP11@0.50, 0.25, 0.25:
bbox AP11:57.0752, 56.8762, 56.8762
bev  AP11:60.2096, 69.4505, 69.4505
3d   AP11:60.2096, 69.4505, 69.4505
aos  AP11:22.05, 21.39, 21.39
Car AP11@0.70, 0.70, 0.70:
bbox AP11:62.3463, 62.4078, 62.4078
bev  AP11:90.3183, 89.9106, 89.9106
3d   AP11:90.0440, 89.3925, 89.3925
aos  AP11:30.42, 29.50, 29.50
Car AP11@0.70, 0.50, 0.50:
bbox AP11:62.3463, 62.4078, 62.4078
bev  AP11:96.7333, 95.4772, 95.4772
3d   AP11:96.6786, 95.4428, 95.4428
aos  AP11:30.42, 29.50, 29.50

Overall AP11@easy, moderate, hard:
bbox AP11:42.5039, 42.2449, 42.2449
bev  AP11:51.6734, 53.6507, 53.6507
3d   AP11:43.3475, 45.6612, 45.6612
aos  AP11:18.97, 18.28, 18.28

----------- AP40 Results ------------

Pedestrian AP40@0.50, 0.50, 0.50:
bbox AP40:4.6372, 3.8571, 3.8571
bev  AP40:5.7545, 5.0308, 5.0308
3d   AP40:2.0625, 2.1793, 2.1793
aos  AP40:2.59, 2.07, 2.07
Pedestrian AP40@0.50, 0.25, 0.25:
bbox AP40:4.6372, 3.8571, 3.8571
bev  AP40:8.2547, 7.4890, 7.4890
3d   AP40:8.1517, 7.4827, 7.4827
aos  AP40:2.59, 2.07, 2.07
Cyclist AP40@0.50, 0.50, 0.50:
bbox AP40:56.4822, 55.8660, 55.8660
bev  AP40:52.9800, 60.2423, 60.2423
3d   AP40:28.6271, 37.1132, 37.1132
aos  AP40:21.95, 20.53, 20.53
Cyclist AP40@0.50, 0.25, 0.25:
bbox AP40:56.4822, 55.8660, 55.8660
bev  AP40:60.1852, 70.7292, 70.7292
3d   AP40:60.1852, 70.5883, 70.5883
aos  AP40:21.95, 20.53, 20.53
Car AP40@0.70, 0.70, 0.70:
bbox AP40:64.7833, 64.4179, 64.4179
bev  AP40:95.7387, 94.8385, 94.8385
3d   AP40:93.2173, 92.1901, 92.1901
aos  AP40:31.50, 30.29, 30.29
Car AP40@0.70, 0.50, 0.50:
bbox AP40:64.7833, 64.4179, 64.4179
bev  AP40:97.9453, 97.0649, 97.0649
3d   AP40:97.6697, 96.8143, 96.8143
aos  AP40:31.50, 30.29, 30.29

Overall AP40@easy, moderate, hard:
bbox AP40:41.9675, 41.3803, 41.3803
bev  AP40:51.4911, 53.3706, 53.3706
3d   AP40:41.3023, 43.8275, 43.8275
aos  AP40:18.68, 17.63, 17.63


#### pp entrenada con SDN sobre kitti 15 epochs ### 
----------- AP11 Results ------------

Pedestrian AP11@0.50, 0.50, 0.50:
bbox AP11:17.4176, 14.6459, 13.0298
bev  AP11:5.2499, 4.0068, 3.6830
3d   AP11:2.3183, 2.0135, 1.8222
aos  AP11:10.94, 9.46, 8.70
Pedestrian AP11@0.50, 0.25, 0.25:
bbox AP11:17.4176, 14.6459, 13.0298
bev  AP11:23.2746, 18.7923, 16.9301
3d   AP11:22.6790, 18.1663, 15.4666
aos  AP11:10.94, 9.46, 8.70
Cyclist AP11@0.50, 0.50, 0.50:
bbox AP11:8.4633, 5.9381, 5.7812
bev  AP11:5.1044, 3.0152, 2.9740
3d   AP11:3.4339, 2.1982, 2.0893
aos  AP11:3.18, 2.00, 1.91
Cyclist AP11@0.50, 0.25, 0.25:
bbox AP11:8.4633, 5.9381, 5.7812
bev  AP11:9.5403, 6.2542, 6.1106
3d   AP11:9.4954, 6.1434, 6.0209
aos  AP11:3.18, 2.00, 1.91
Car AP11@0.70, 0.70, 0.70:
bbox AP11:89.3124, 78.1729, 73.6699
bev  AP11:77.2655, 64.0108, 56.2587
3d   AP11:57.2513, 43.0979, 36.9459
aos  AP11:88.37, 76.51, 71.60
Car AP11@0.70, 0.50, 0.50:
bbox AP11:89.3124, 78.1729, 73.6699
bev  AP11:90.1327, 84.5495, 76.9638
3d   AP11:89.8509, 78.8750, 73.8406
aos  AP11:88.37, 76.51, 71.60

Overall AP11@easy, moderate, hard:
bbox AP11:38.3978, 32.9190, 30.8269
bev  AP11:29.2066, 23.6776, 20.9719
3d   AP11:21.0012, 15.7699, 13.6191
aos  AP11:34.16, 29.32, 27.41

----------- AP40 Results ------------

Pedestrian AP40@0.50, 0.50, 0.50:
bbox AP40:15.9279, 12.9030, 11.2296
bev  AP40:4.1425, 3.0341, 2.5491
3d   AP40:1.4470, 1.0788, 0.8934
aos  AP40:8.36, 6.67, 5.80
Pedestrian AP40@0.50, 0.25, 0.25:
bbox AP40:15.9279, 12.9030, 11.2296
bev  AP40:21.8230, 17.0094, 14.5169
3d   AP40:20.9514, 16.0809, 13.6673
aos  AP40:8.36, 6.67, 5.80
Cyclist AP40@0.50, 0.50, 0.50:
bbox AP40:7.2235, 4.0050, 3.6568
bev  AP40:4.7242, 2.4186, 2.2006
3d   AP40:2.8747, 1.3955, 1.2745
aos  AP40:2.93, 1.78, 1.59
Cyclist AP40@0.50, 0.25, 0.25:
bbox AP40:7.2235, 4.0050, 3.6568
bev  AP40:7.9553, 4.5396, 4.2647
3d   AP40:7.9200, 4.2837, 4.0138
aos  AP40:2.93, 1.78, 1.59
Car AP40@0.70, 0.70, 0.70:
bbox AP40:91.8435, 81.1090, 73.8053
bev  AP40:80.0683, 63.3176, 55.5503
3d   AP40:55.0398, 40.3949, 34.8956
aos  AP40:90.82, 79.19, 71.61
Car AP40@0.70, 0.50, 0.50:
bbox AP40:91.8435, 81.1090, 73.8053
bev  AP40:94.0129, 86.7004, 77.4071
3d   AP40:92.3918, 81.9352, 73.7909
aos  AP40:90.82, 79.19, 71.61

#### pp entrenada con COEX sobre kitti 15 epochs (se perdieron los pesos)### 

----------- AP11 Results ------------

Pedestrian AP11@0.50, 0.50, 0.50:
bbox AP11:38.3327, 30.9080, 26.9171
bev  AP11:25.3433, 20.7300, 17.3069
3d   AP11:20.4414, 16.7445, 14.8971
aos  AP11:21.53, 16.60, 14.35
Pedestrian AP11@0.50, 0.25, 0.25:
bbox AP11:38.3327, 30.9080, 26.9171
bev  AP11:40.4202, 32.4545, 27.4909
3d   AP11:40.2950, 32.1479, 27.3218
aos  AP11:21.53, 16.60, 14.35
Cyclist AP11@0.50, 0.50, 0.50:
bbox AP11:6.8574, 4.9918, 5.0303
bev  AP11:5.3194, 4.2237, 4.1212
3d   AP11:5.1319, 4.0762, 3.9328
aos  AP11:5.43, 4.20, 4.22
Cyclist AP11@0.50, 0.25, 0.25:
bbox AP11:6.8574, 4.9918, 5.0303
bev  AP11:6.5680, 4.9681, 4.8782
3d   AP11:6.5410, 4.9634, 4.8406
aos  AP11:5.43, 4.20, 4.22
Car AP11@0.70, 0.70, 0.70:
bbox AP11:89.8198, 75.4857, 67.8934
bev  AP11:76.5792, 52.8254, 46.7305
3d   AP11:57.8198, 38.7095, 33.8514
aos  AP11:88.94, 73.39, 65.46
Car AP11@0.70, 0.50, 0.50:
bbox AP11:89.8198, 75.4857, 67.8934
bev  AP11:89.9444, 73.8804, 66.9128
3d   AP11:89.5204, 68.5530, 63.8520
aos  AP11:88.94, 73.39, 65.46

Overall AP11@easy, moderate, hard:
bbox AP11:45.0033, 37.1285, 33.2803
bev  AP11:35.7473, 25.9264, 22.7195
3d   AP11:27.7977, 19.8434, 17.5604
aos  AP11:38.63, 31.40, 28.01

----------- AP40 Results ------------

Pedestrian AP40@0.50, 0.50, 0.50:
bbox AP40:35.8242, 27.7741, 23.3673
bev  AP40:21.2285, 15.7041, 12.4833
3d   AP40:15.5553, 11.7685, 9.1713
aos  AP40:19.43, 14.96, 12.55
Pedestrian AP40@0.50, 0.25, 0.25:
bbox AP40:35.8242, 27.7741, 23.3673
bev  AP40:38.0730, 29.3307, 24.2841
3d   AP40:37.9326, 29.0528, 24.0152
aos  AP40:19.43, 14.96, 12.55
Cyclist AP40@0.50, 0.50, 0.50:
bbox AP40:4.8058, 2.6326, 2.5318
bev  AP40:3.2042, 1.6223, 1.4942
3d   AP40:2.9521, 1.4114, 1.3410
aos  AP40:3.08, 1.62, 1.54
Cyclist AP40@0.50, 0.25, 0.25:
bbox AP40:4.8058, 2.6326, 2.5318
bev  AP40:4.7210, 2.5943, 2.4180
3d   AP40:4.7002, 2.4994, 2.3177
aos  AP40:3.08, 1.62, 1.54
Car AP40@0.70, 0.70, 0.70:
bbox AP40:94.1014, 75.8672, 68.6705
bev  AP40:77.6978, 51.7545, 44.4656
3d   AP40:56.9871, 36.8577, 30.8333
aos  AP40:93.06, 73.65, 65.95
Car AP40@0.70, 0.50, 0.50:
bbox AP40:94.1014, 75.8672, 68.6705
bev  AP40:94.1915, 75.0263, 66.3677
3d   AP40:91.9397, 70.3964, 62.9146
aos  AP40:93.06, 73.65, 65.95

Overall AP40@easy, moderate, hard:
bbox AP40:44.9105, 35.4246, 31.5232
bev  AP40:34.0435, 23.0270, 19.4811
3d   AP40:25.1648, 16.6792, 13.7819
aos  AP40:38.52, 30.08, 26.68



#### pp entrenada con SDN FILTRADO sobre kitti 15 epochs ### 

----------- AP11 Results ------------

Pedestrian AP11@0.50, 0.50, 0.50:
bbox AP11:48.2856, 37.6021, 32.8018
bev  AP11:15.4481, 11.7441, 9.7950
3d   AP11:11.1713, 8.7415, 7.7808
aos  AP11:27.09, 22.02, 19.74
Pedestrian AP11@0.50, 0.25, 0.25:
bbox AP11:48.2856, 37.6021, 32.8018
bev  AP11:44.7229, 35.5412, 31.0305
3d   AP11:44.2473, 35.0353, 30.7417
aos  AP11:27.09, 22.02, 19.74
Cyclist AP11@0.50, 0.50, 0.50:
bbox AP11:19.6613, 16.2241, 15.7015
bev  AP11:11.3697, 7.8169, 7.6084
3d   AP11:8.7885, 6.5445, 6.2911
aos  AP11:7.97, 6.39, 6.22
Cyclist AP11@0.50, 0.25, 0.25:
bbox AP11:19.6613, 16.2241, 15.7015
bev  AP11:14.5741, 10.9027, 10.6032
3d   AP11:14.5761, 10.7206, 10.2495
aos  AP11:7.97, 6.39, 6.22
Car AP11@0.70, 0.70, 0.70:
bbox AP11:90.5651, 87.7270, 79.4576
bev  AP11:80.2934, 64.4153, 56.5894
3d   AP11:60.1633, 45.5338, 41.8674
aos  AP11:89.66, 84.87, 76.13
Car AP11@0.70, 0.50, 0.50:
bbox AP11:90.5651, 87.7270, 79.4576
bev  AP11:90.5866, 86.7575, 78.7631
3d   AP11:90.3977, 84.8831, 76.3129
aos  AP11:89.66, 84.87, 76.13

Overall AP11@easy, moderate, hard:
bbox AP11:52.8373, 47.1844, 42.6536
bev  AP11:35.7037, 27.9921, 24.6642
3d   AP11:26.7077, 20.2733, 18.6464
aos  AP11:41.57, 37.76, 34.03

----------- AP40 Results ------------

Pedestrian AP40@0.50, 0.50, 0.50:
bbox AP40:45.0637, 34.3750, 29.5963
bev  AP40:13.5458, 9.4435, 7.9003
3d   AP40:8.6252, 6.0087, 4.8995
aos  AP40:21.07, 15.98, 13.72
Pedestrian AP40@0.50, 0.25, 0.25:
bbox AP40:45.0637, 34.3750, 29.5963
bev  AP40:42.9541, 32.0335, 26.7712
3d   AP40:42.5130, 30.8837, 25.7340
aos  AP40:21.07, 15.98, 13.72
Cyclist AP40@0.50, 0.50, 0.50:
bbox AP40:13.0091, 9.2826, 8.4031
bev  AP40:8.0574, 4.3417, 3.9298
3d   AP40:5.2870, 2.7786, 2.6129
aos  AP40:7.67, 5.89, 5.41
Cyclist AP40@0.50, 0.25, 0.25:
bbox AP40:13.0091, 9.2826, 8.4031
bev  AP40:12.5097, 8.3246, 7.5148
3d   AP40:12.5015, 7.7658, 7.1675
aos  AP40:7.67, 5.89, 5.41
Car AP40@0.70, 0.70, 0.70:
bbox AP40:95.6793, 89.1792, 81.6362
bev  AP40:80.9677, 63.7399, 56.2164
3d   AP40:60.7613, 44.8648, 38.7124
aos  AP40:94.61, 86.12, 77.94
Car AP40@0.70, 0.50, 0.50:
bbox AP40:95.6793, 89.1792, 81.6362
bev  AP40:95.4680, 88.5379, 79.1444
3d   AP40:95.0800, 85.6558, 76.2204
aos  AP40:94.61, 86.12, 77.94

Overall AP40@easy, moderate, hard:
bbox AP40:51.2507, 44.2789, 39.8786
bev  AP40:34.1903, 25.8417, 22.6821
3d   AP40:24.8912, 17.8840, 15.4082
aos  AP40:41.12, 36.00, 32.36




##### pp shift SDN filtrado 15 ep

----------- AP11 Results ------------

Pedestrian AP11@0.50, 0.50, 0.50:
bbox AP11:9.0909, 5.4545, 5.4545
bev  AP11:9.0909, 3.0303, 3.0303
3d   AP11:9.0909, 3.0303, 3.0303
aos  AP11:5.98, 2.83, 2.83
Pedestrian AP11@0.50, 0.25, 0.25:
bbox AP11:9.0909, 5.4545, 5.4545
bev  AP11:9.0909, 3.8412, 3.8412
3d   AP11:9.0909, 3.6608, 3.6608
aos  AP11:5.98, 2.83, 2.83
Cyclist AP11@0.50, 0.50, 0.50:
bbox AP11:0.0000, 0.0000, 0.0000
bev  AP11:0.0000, 0.0000, 0.0000
3d   AP11:0.0000, 0.0000, 0.0000
aos  AP11:0.00, 0.00, 0.00
Cyclist AP11@0.50, 0.25, 0.25:
bbox AP11:0.0000, 0.0000, 0.0000
bev  AP11:0.0000, 0.0000, 0.0000
3d   AP11:0.0000, 0.0000, 0.0000
aos  AP11:0.00, 0.00, 0.00
Car AP11@0.70, 0.70, 0.70:
bbox AP11:61.2945, 60.1476, 60.1476
bev  AP11:74.2509, 60.9563, 60.9563
3d   AP11:68.5080, 57.0294, 57.0294
aos  AP11:28.54, 27.66, 27.66
Car AP11@0.70, 0.50, 0.50:
bbox AP11:61.2945, 60.1476, 60.1476
bev  AP11:89.5665, 80.3229, 80.3229
3d   AP11:85.5449, 78.7468, 78.7468
aos  AP11:28.54, 27.66, 27.66

Overall AP11@easy, moderate, hard:
bbox AP11:23.4618, 21.8674, 21.8674
bev  AP11:27.7806, 21.3289, 21.3289
3d   AP11:25.8663, 20.0199, 20.0199
aos  AP11:11.51, 10.16, 10.16

----------- AP40 Results ------------

Pedestrian AP40@0.50, 0.50, 0.50:
bbox AP40:3.8724, 3.5833, 3.5833
bev  AP40:0.4211, 0.2862, 0.2862
3d   AP40:0.2500, 0.1941, 0.1941
aos  AP40:2.00, 1.83, 1.83
Pedestrian AP40@0.50, 0.25, 0.25:
bbox AP40:3.8724, 3.5833, 3.5833
bev  AP40:3.3920, 2.4273, 2.4273
3d   AP40:3.0661, 1.6344, 1.6344
aos  AP40:2.00, 1.83, 1.83
Cyclist AP40@0.50, 0.50, 0.50:
bbox AP40:0.0000, 0.0000, 0.0000
bev  AP40:0.0000, 0.0000, 0.0000
3d   AP40:0.0000, 0.0000, 0.0000
aos  AP40:0.00, 0.00, 0.00
Cyclist AP40@0.50, 0.25, 0.25:
bbox AP40:0.0000, 0.0000, 0.0000
bev  AP40:0.0000, 0.0000, 0.0000
3d   AP40:0.0000, 0.0000, 0.0000
aos  AP40:0.00, 0.00, 0.00
Car AP40@0.70, 0.70, 0.70:
bbox AP40:58.8773, 58.5233, 58.5233
bev  AP40:75.4790, 62.4514, 62.4514
3d   AP40:68.5100, 55.2670, 55.2670
aos  AP40:27.87, 27.37, 27.37
Car AP40@0.70, 0.50, 0.50:
bbox AP40:58.8773, 58.5233, 58.5233
bev  AP40:90.1320, 81.8627, 81.8627
3d   AP40:87.4396, 78.9837, 78.9837
aos  AP40:27.87, 27.37, 27.37

Overall AP40@easy, moderate, hard:
bbox AP40:20.9166, 20.7022, 20.7022
bev  AP40:25.3000, 20.9125, 20.9125
3d   AP40:22.9200, 18.4870, 18.4870
aos  AP40:9.95, 9.73, 9.73


##### pp shift COEX filtrado 15 ep

----------- AP11 Results ------------

Pedestrian AP11@0.50, 0.50, 0.50:
bbox AP11:4.8295, 4.8701, 4.8701
bev  AP11:4.5455, 4.5455, 4.5455
3d   AP11:4.5455, 4.5455, 4.5455
aos  AP11:2.38, 2.49, 2.49
Pedestrian AP11@0.50, 0.25, 0.25:
bbox AP11:4.8295, 4.8701, 4.8701
bev  AP11:9.0909, 9.0909, 9.0909
3d   AP11:9.0909, 9.0909, 9.0909
aos  AP11:2.38, 2.49, 2.49
Cyclist AP11@0.50, 0.50, 0.50:
bbox AP11:17.3465, 19.8588, 19.8588
bev  AP11:5.3788, 2.3412, 2.3412
3d   AP11:2.5745, 2.0228, 2.0228
aos  AP11:7.97, 5.57, 5.57
Cyclist AP11@0.50, 0.25, 0.25:
bbox AP11:17.3465, 19.8588, 19.8588
bev  AP11:15.8735, 10.9547, 10.9547
3d   AP11:15.8592, 10.7150, 10.7150
aos  AP11:7.97, 5.57, 5.57
Car AP11@0.70, 0.70, 0.70:
bbox AP11:65.8897, 63.5027, 63.5027
bev  AP11:77.4411, 60.6278, 60.6278
3d   AP11:68.8151, 51.5363, 51.5363
aos  AP11:31.53, 30.30, 30.30
Car AP11@0.70, 0.50, 0.50:
bbox AP11:65.8897, 63.5027, 63.5027
bev  AP11:85.7072, 74.5277, 74.5277
3d   AP11:80.8296, 70.5406, 70.5406
aos  AP11:31.53, 30.30, 30.30

Overall AP11@easy, moderate, hard:
bbox AP11:29.3553, 29.4106, 29.4106
bev  AP11:29.1218, 22.5048, 22.5048
3d   AP11:25.3117, 19.3682, 19.3682
aos  AP11:13.96, 12.79, 12.79

----------- AP40 Results ------------

Pedestrian AP40@0.50, 0.50, 0.50:
bbox AP40:3.4762, 3.3938, 3.3938
bev  AP40:0.3721, 0.2586, 0.2586
3d   AP40:0.2765, 0.1927, 0.1927
aos  AP40:1.73, 1.74, 1.74
Pedestrian AP40@0.50, 0.25, 0.25:
bbox AP40:3.4762, 3.3938, 3.3938
bev  AP40:2.0381, 1.4366, 1.4366
3d   AP40:2.0159, 1.4267, 1.4267
aos  AP40:1.73, 1.74, 1.74
Cyclist AP40@0.50, 0.50, 0.50:
bbox AP40:15.5552, 14.9895, 14.9895
bev  AP40:3.7736, 1.5289, 1.5289
3d   AP40:1.8374, 0.7685, 0.7685
aos  AP40:7.06, 5.10, 5.10
Cyclist AP40@0.50, 0.25, 0.25:
bbox AP40:15.5552, 14.9895, 14.9895
bev  AP40:14.2093, 8.7593, 8.7593
3d   AP40:14.1946, 8.4321, 8.4321
aos  AP40:7.06, 5.10, 5.10
Car AP40@0.70, 0.70, 0.70:
bbox AP40:67.4764, 62.5677, 62.5677
bev  AP40:76.7911, 61.7170, 61.7170
3d   AP40:68.3767, 52.2478, 52.2478
aos  AP40:31.98, 29.55, 29.55
Car AP40@0.70, 0.50, 0.50:
bbox AP40:67.4764, 62.5677, 62.5677
bev  AP40:87.6135, 75.5838, 75.5838
3d   AP40:85.1629, 72.8515, 72.8515
aos  AP40:31.98, 29.55, 29.55

Overall AP40@easy, moderate, hard:
bbox AP40:28.8360, 26.9837, 26.9837
bev  AP40:26.9789, 21.1682, 21.1682
3d   AP40:23.4969, 17.7364, 17.7364
aos  AP40:13.59, 12.13, 12.13


##### Depth de SDN sobre shift con pesos de kitti ###
abs_rel:  0.338108568696926
sq_rel:  3.238224079384391
rmse:  3.7971080903708936
rmse_log:  0.2654260886386037
a1:  0.9108884796453022
a2:  0.9534362589412394
a3:  0.9631758868311351
irmse:  45.68072245852152
silog:  0.13898708439533053


##### Depth de SDN sobre kitti con pesos de shift ###
abs_rel:  0.11991322086617434
sq_rel:  0.09420852359149799
rmse:  3.9165164541110147
rmse_log:  0.19144956707266478
a1:  0.9294135786840768
a2:  0.9624972359663901
a3:  0.9766559876139164
irmse:  21.290180757906683
silog:  0.03978720247029299

##### Depth de coex sobre shift con pesos de kitti ###
abs_rel:  0.0664514282628273
sq_rel:  0.22743108468591042
rmse:  2.55547008185337
rmse_log:  0.15305712837167085
a1:  0.9540111551125059
a2:  0.9713420747409226
a3:  0.9802235184777985
irmse:  28.921854577382405
silog:  0.042810741694095135

##### Depth de coex sobre kitti con pesos de shift ###
abs_rel:  0.1508397700333744
sq_rel:  0.3006136666250218
rmse:  6.297486725932694
rmse_log:  0.20731012828986123
a1:  0.92751118517983
a2:  0.9612432921392046
a3:  0.9743128952144118
irmse:  18.83576075725196
silog:  0.040390862128255066



